Hybrid Mechanical and Agentic Specification Inference

Adoption of formal verification has long been hindered by the cost of manual specification. To prove high-level properties, one must also write contracts for supporting functions, many of which are mechanical and low-level. Specification inference automatically derives such contracts from the program. We present a hybrid of mechanical and agentic inference for Move, a smart contract language, integrated into its verifier, the Move Prover. A large language model (LLM) agent drives inference and verification through a tool that calls the Move Prover and derives specifications from code by weakest-precondition (WP) analysis. We evaluate our approach on 26 targets, 24 of them extracted from public Move functions of the Aptos framework that have no specifications, under a frontier model and a mid-tier model of the same family (Sol 5.6 and Terra 5.6). With and without WP, the agent completes over 90% of its runs, so agentic inference is effective on its own. Adding WP lowers its cost by 11-21% overall and by 40-64% on targets without loops.

==> tables/agent_only-cells.dat <==
# task_index cost model class  (model: 0 Sol~5.6, 1 Terra~5.6; class: ok/fail/unm + model)
0 0.3241 0 ok0
0 0.7782 0 ok0
0 0.4116 0 ok0
0 0.5527 0 ok0
1 0.3857 0 ok0
1 0.6277 0 ok0
1 0.4564 0 ok0
1 0.5028 0 ok0
2 0.2455 0 ok0
2 0.1984 0 ok0
2 0.2342 0 ok0
2 0.2786 0 ok0
3 0.4677 0 ok0
3 0.3538 0 ok0
3 0.5623 0 ok0
3 0.4746 0 ok0
4 0.2621 0 ok0
4 0.1910 0 ok0
4 0.1839 0 ok0
4 0.2362 0 ok0
5 0.3228 0 ok0
5 0.2224 0 ok0
5 0.2124 0 ok0
5 0.2810 0 ok0
6 0.1487 0 ok0
6 0.1397 0 ok0
6 0.1950 0 ok0
6 0.2107 0 ok0
7 0.2501 0 ok0
7 0.3902 0 ok0
7 0.2572 0 ok0
7 0.2660 0 ok0
8 0.2662 0 ok0
8 0.3321 0 ok0
8 0.3264 0 ok0
8 0.2579 0 ok0
9 0.2525 0 ok0
9 0.3139 0 ok0
9 0.3252 0 ok0
9 0.2292 0 ok0
10 0.3411 0 ok0
10 0.3373 0 ok0
10 0.3861 0 ok0
10 0.3670 0 ok0
11 0.3039 0 ok0
11 0.4294 0 ok0
11 0.3227 0 ok0
11 0.2540 0 ok0
12 0.3716 0 ok0
12 0.2003 0 ok0
12 0.2813 0 ok0
12 0.2687 0 ok0
13 0.4627 0 ok0
13 0.3744 0 ok0
13 0.2949 0 ok0
13 0.2629 0 ok0
14 0.5910 0 ok0
14 0.5873 0 ok0
14 0.6346 0 ok0
14 0.4482 0 ok0
15 0.7426 0 ok0
15 0.5484 0 ok0
15 0.5715 0 ok0
15 0.9573 0 ok0
16 0.3065 0 ok0
16 0.7971 0 fail0
16 0.4873 0 ok0
16 0.4252 0 ok0
17 0.3733 0 ok0
17 0.3653 0 ok0
17 0.3316 0 ok0
17 0.4272 0 ok0
18 0.2509 0 ok0
18 0.2730 0 ok0
18 0.2769 0 ok0
18 0.3265 0 ok0
19 0.2618 0 ok0
19 0.3419 0 ok0
19 0.3353 0 ok0
19 0.4287 0 ok0
20 0.2379 0 ok0
20 0.4882 0 ok0
20 0.4468 0 ok0
20 0.3813 0 ok0
21 0.3414 0 ok0
21 0.3080 0 ok0
21 0.4658 0 ok0
21 0.2545 0 ok0
22 0.2654 0 ok0
22 0.2708 0 ok0
22 0.3420 0 ok0
22 0.2116 0 ok0
23 0.2619 0 ok0
23 0.2857 0 ok0
23 0.1947 0 ok0
23 0.2158 0 ok0
24 0.2799 0 ok0
24 0.3053 0 ok0
24 0.2151 0 ok0
24 0.2540 0 ok0
25 0.3166 0 ok0
25 0.3518 0 ok0
25 0.3372 0 ok0
25 0.4175 0 ok0
0 0.3031 1 ok1
0 0.3221 1 ok1
0 0.2176 1 ok1
0 0.2500 1 ok1
1 0.2246 1 ok1
1 0.2841 1 ok1
1 0.2241 1 ok1
1 0.3432 1 ok1
2 0.1305 1 ok1
2 0.1068 1 ok1
2 0.1091 1 ok1
2 0.1063 1 ok1
3 0.2787 1 fail1
3 0.2620 1 ok1
3 0.2216 1 ok1
3 0.1927 1 ok1
4 0.1751 1 ok1
4 0.1008 1 ok1
4 0.1236 1 ok1
4 0.1449 1 ok1
5 0.2388 1 ok1
5 0.1673 1 ok1
5 0.1618 1 ok1
5 0.1059 1 ok1
6 0.1085 1 ok1
6 0.0944 1 ok1
6 0.1014 1 ok1
6 0.0938 1 ok1
7 0.2093 1 ok1
7 0.2308 1 ok1
7 0.2438 1 ok1
7 0.1846 1 ok1
8 0.1984 1 ok1
8 0.1751 1 ok1
8 0.1959 1 ok1
8 0.1289 1 ok1
9 0.1365 1 ok1
9 0.1694 1 ok1
9 0.1544 1 ok1
9 0.1759 1 ok1
10 0.3098 1 ok1
10 0.2474 1 ok1
10 0.2438 1 ok1
10 0.2268 1 ok1
11 0.2133 1 ok1
11 0.1594 1 ok1
11 0.1825 1 ok1
11 0.2133 1 ok1
12 0.1401 1 ok1
12 0.2271 1 ok1
12 0.1395 1 ok1
12 0.1861 1 ok1
13 0.1372 1 ok1
13 0.1428 1 ok1
13 0.1433 1 ok1
13 0.1447 1 ok1
14 0.3467 1 ok1
14 0.3866 1 ok1
14 0.2656 1 unm1
14 0.2403 1 ok1
15 0.3330 1 ok1
15 0.3279 1 ok1
15 0.2533 1 ok1
15 0.3099 1 ok1
16 0.3014 1 fail1
16 0.2019 1 fail1
16 0.1280 1 fail1
16 0.1600 1 fail1
17 0.2890 1 ok1
17 0.5150 1 unm1
17 0.2916 1 ok1
17 0.2548 1 ok1
18 0.2013 1 ok1
18 0.1495 1 ok1
18 0.2022 1 ok1
18 0.1858 1 ok1
19 0.2329 1 ok1
19 0.2090 1 ok1
19 0.1728 1 ok1
19 0.3149 1 ok1
20 0.1746 1 ok1
20 0.2094 1 ok1
20 0.1647 1 ok1
20 0.2313 1 ok1
21 0.2062 1 ok1
21 0.2169 1 ok1
21 0.1434 1 ok1
21 0.2023 1 ok1
22 0.2095 1 ok1
22 0.2050 1 ok1
22 0.1706 1 ok1
22 0.1912 1 ok1
23 0.1337 1 ok1
23 0.1221 1 ok1
23 0.1329 1 ok1
23 0.1127 1 ok1
24 0.1770 1 ok1
24 0.1518 1 ok1
24 0.1782 1 ok1
24 0.1289 1 ok1
25 0.2922 1 ok1
25 0.1883 1 ok1
25 0.1729 1 ok1
25 0.2117 1 ok1


==> tables/hybrid_flexible-cells.dat <==
# task_index cost model class  (model: 0 Sol~5.6, 1 Terra~5.6; class: ok/fail/unm + model)
0 0.2066 0 ok0
0 0.2368 0 ok0
0 0.1760 0 ok0
0 0.2033 0 ok0
1 0.2158 0 ok0
1 0.1473 0 ok0
1 0.1795 0 ok0
1 0.2930 0 ok0
2 0.1524 0 ok0
2 0.1462 0 ok0
2 0.1490 0 ok0
2 0.1659 0 ok0
3 0.1626 0 ok0
3 0.1622 0 ok0
3 0.1857 0 ok0
3 0.1416 0 ok0
4 0.1276 0 ok0
4 0.1307 0 ok0
4 0.1363 0 ok0
4 0.1381 0 ok0
5 0.2136 0 ok0
5 0.1532 0 ok0
5 0.1534 0 ok0
5 0.1917 0 ok0
6 0.1928 0 ok0
6 0.1951 0 ok0
6 0.2553 0 ok0
6 0.1977 0 ok0
7 0.2388 0 ok0
7 0.2488 0 ok0
7 0.2855 0 ok0
7 0.2477 0 ok0
8 0.2065 0 ok0
8 0.2188 0 ok0
8 0.1856 0 ok0
8 0.2205 0 ok0
9 0.1686 0 ok0
9 0.1637 0 ok0
9 0.1550 0 ok0
9 0.2007 0 ok0
10 0.1707 0 ok0
10 0.1870 0 ok0
10 0.2372 0 ok0
10 0.1682 0 ok0
11 0.1922 0 ok0
11 0.1883 0 ok0
11 0.1631 0 ok0
11 0.1633 0 ok0
12 0.3140 0 ok0
12 0.2559 0 ok0
12 0.1774 0 ok0
12 0.2731 0 ok0
13 0.2784 0 ok0
13 0.4697 0 ok0
13 0.3610 0 ok0
13 0.3559 0 ok0
14 0.4839 0 ok0
14 0.5007 0 unm0
14 0.4442 0 ok0
14 0.4447 0 unm0
15 0.7748 0 ok0
15 0.4636 0 ok0
15 0.8944 0 ok0
15 0.7670 0 ok0
16 0.6212 0 unm0
16 0.4746 0 fail0
16 0.6814 0 ok0
16 0.5807 0 ok0
17 0.4135 0 ok0
17 0.4059 0 unm0
17 0.5850 0 ok0
17 0.4944 0 ok0
18 0.3660 0 ok0
18 0.4090 0 ok0
18 0.3428 0 ok0
18 0.3926 0 ok0
19 0.4463 0 ok0
19 0.3743 0 ok0
19 0.4068 0 ok0
19 0.4300 0 ok0
20 0.4375 0 ok0
20 0.4073 0 ok0
20 0.3950 0 ok0
20 0.3914 0 ok0
21 0.3045 0 ok0
21 0.4446 0 ok0
21 0.3018 0 ok0
21 0.3489 0 fail0
22 0.2281 0 ok0
22 0.2640 0 ok0
22 0.3122 0 ok0
22 0.3102 0 ok0
23 0.2541 0 ok0
23 0.3006 0 ok0
23 0.2549 0 ok0
23 0.1722 0 ok0
24 0.3353 0 ok0
24 0.2959 0 ok0
24 0.3444 0 ok0
24 0.2585 0 ok0
25 0.5029 0 ok0
25 0.4196 0 ok0
25 0.4130 0 ok0
25 0.4148 0 ok0
0 0.0870 1 ok1
0 0.0889 1 ok1
0 0.1239 1 ok1
0 0.1071 1 ok1
1 0.0857 1 ok1
1 0.1300 1 ok1
1 0.1172 1 ok1
1 0.1079 1 ok1
2 0.0984 1 ok1
2 0.0611 1 ok1
2 0.0847 1 ok1
2 0.0961 1 ok1
3 0.0722 1 ok1
3 0.1522 1 ok1
3 0.0835 1 ok1
3 0.0825 1 ok1
4 0.1153 1 ok1
4 0.1149 1 ok1
4 0.0601 1 ok1
4 0.0601 1 ok1
5 0.1091 1 ok1
5 0.0911 1 ok1
5 0.0822 1 ok1
5 0.1008 1 ok1
6 0.1486 1 ok1
6 0.1115 1 ok1
6 0.0971 1 ok1
6 0.1295 1 ok1
7 0.1396 1 ok1
7 0.1071 1 ok1
7 0.1136 1 ok1
7 0.1246 1 ok1
8 0.1234 1 ok1
8 0.0907 1 ok1
8 0.1291 1 ok1
8 0.1300 1 ok1
9 0.1305 1 ok1
9 0.1233 1 ok1
9 0.0986 1 ok1
9 0.0693 1 ok1
10 0.0933 1 ok1
10 0.0974 1 ok1
10 0.0717 1 ok1
10 0.0834 1 ok1
11 0.0892 1 ok1
11 0.0747 1 ok1
11 0.0640 1 ok1
11 0.0899 1 ok1
12 0.0977 1 ok1
12 0.0957 1 ok1
12 0.0754 1 ok1
12 0.1106 1 ok1
13 0.2850 1 ok1
13 0.1691 1 ok1
13 0.1442 1 ok1
13 0.2083 1 ok1
14 0.1607 1 fail1
14 0.4681 1 ok1
14 0.4739 1 ok1
14 0.2368 1 ok1
15 0.2860 1 ok1
15 0.2923 1 ok1
15 0.7926 1 ok1
15 0.1980 1 ok1
16 0.2711 1 fail1
16 0.1679 1 fail1
16 0.2524 1 fail1
16 0.3305 1 fail1
17 0.1900 1 ok1
17 0.3104 1 ok1
17 0.9855 1 ok1
17 0.2542 1 ok1
18 0.1811 1 ok1
18 0.1773 1 ok1
18 0.2212 1 ok1
18 0.1941 1 ok1
19 0.5965 1 ok1
19 0.2192 1 ok1
19 0.2336 1 ok1
19 0.2294 1 ok1
20 0.2345 1 ok1
20 0.5355 1 ok1
20 0.2205 1 ok1
20 0.2904 1 ok1
21 0.2751 1 ok1
21 0.1353 1 fail1
21 0.1615 1 ok1
21 0.1801 1 ok1
22 0.1858 1 ok1
22 0.1972 1 ok1
22 0.1741 1 ok1
22 0.1779 1 ok1
23 0.1465 1 ok1
23 0.1403 1 ok1
23 0.1419 1 ok1
23 0.1323 1 ok1
24 0.1477 1 ok1
24 0.1653 1 ok1
24 0.1801 1 ok1
24 0.1623 1 ok1
25 0.3607 1 ok1
25 0.2021 1 ok1
25 0.1995 1 ok1
25 0.2947 1 ok1


==> tables/hybrid_guided-cells.dat <==
# task_index cost model class  (model: 0 Sol~5.6, 1 Terra~5.6; class: ok/fail/unm + model)
0 0.1814 0 ok0
0 0.1334 0 ok0
0 0.1594 0 ok0
0 0.1176 0 ok0
1 0.1372 0 ok0
1 0.1702 0 ok0
1 0.1386 0 ok0
1 0.1132 0 ok0
2 0.1095 0 ok0
2 0.1943 0 ok0
2 0.1093 0 ok0
2 0.1107 0 ok0
3 0.1113 0 ok0
3 0.1136 0 ok0
3 0.1092 0 ok0
3 0.1128 0 ok0
4 0.1139 0 ok0
4 0.1096 0 ok0
4 0.1089 0 ok0
4 0.1391 0 ok0
5 0.1123 0 ok0
5 0.1090 0 ok0
5 0.1492 0 ok0
5 0.1151 0 ok0
6 0.1587 0 ok0
6 0.1580 0 ok0
6 0.1219 0 ok0
6 0.1723 0 ok0
7 0.2009 0 ok0
7 0.1987 0 ok0
7 0.2809 0 ok0
7 0.2309 0 ok0
8 0.1139 0 ok0
8 0.1333 0 ok0
8 0.1296 0 ok0
8 0.1073 0 ok0
9 0.1343 0 ok0
9 0.1195 0 ok0
9 0.1107 0 ok0
9 0.1117 0 ok0
10 0.1145 0 ok0
10 0.1196 0 ok0
10 0.1163 0 ok0
10 0.1407 0 ok0
11 0.1114 0 ok0
11 0.1097 0 ok0
11 0.1328 0 ok0
11 0.1468 0 ok0
12 0.3266 0 ok0
12 0.1224 0 ok0
12 0.2599 0 ok0
12 0.1200 0 ok0
13 0.5290 0 ok0
13 0.4479 0 ok0
13 0.5670 0 ok0
13 0.3917 0 ok0
14 0.2657 0 fail0
14 0.2324 0 fail0
14 0.4932 0 ok0
14 0.2664 0 fail0
15 0.6956 0 ok0
15 1.1518 0 ok0
15 0.6846 0 ok0
15 0.4225 0 ok0
16 2.0179 0 ok0
16 0.5344 0 fail0
16 0.5993 0 ok0
16 0.9782 0 ok0
17 0.5520 0 ok0
17 0.4757 0 ok0
17 0.3196 0 unm0
17 0.5400 0 ok0
18 0.5214 0 ok0
18 0.5301 0 ok0
18 0.3218 0 ok0
18 0.3134 0 ok0
19 0.4795 0 ok0
19 0.4165 0 ok0
19 0.4918 0 ok0
19 0.3646 0 ok0
20 0.5728 0 ok0
20 0.3181 0 ok0
20 0.3849 0 ok0
20 0.3898 0 ok0
21 0.3292 0 ok0
21 0.2696 0 ok0
21 0.3077 0 ok0
21 0.3051 0 fail0
22 0.2798 0 ok0
22 0.3069 0 ok0
22 0.2189 0 ok0
22 0.2417 0 ok0
23 0.1858 0 ok0
23 0.2247 0 ok0
23 0.2692 0 ok0
23 0.2155 0 ok0
24 0.2602 0 ok0
24 0.2708 0 ok0
24 0.2498 0 ok0
24 0.2939 0 ok0
25 0.9826 0 ok0
25 0.4584 0 ok0
25 0.6765 0 ok0
25 0.6692 0 ok0
0 0.0591 1 ok1
0 0.0594 1 ok1
0 0.0605 1 ok1
0 0.0600 1 ok1
1 0.0570 1 ok1
1 0.0573 1 ok1
1 0.0564 1 ok1
1 0.0782 1 ok1
2 0.0577 1 ok1
2 0.0576 1 ok1
2 0.0634 1 ok1
2 0.0564 1 ok1
3 0.0564 1 ok1
3 0.0589 1 ok1
3 0.0558 1 ok1
3 0.0666 1 ok1
4 0.0564 1 ok1
4 0.0733 1 ok1
4 0.0572 1 ok1
4 0.0573 1 ok1
5 0.0560 1 ok1
5 0.0574 1 ok1
5 0.0580 1 ok1
5 0.0671 1 ok1
6 0.0589 1 ok1
6 0.0561 1 ok1
6 0.0645 1 ok1
6 0.0572 1 ok1
7 0.1186 1 ok1
7 0.1503 1 ok1
7 0.1423 1 ok1
7 0.1516 1 ok1
8 0.0833 1 ok1
8 0.0600 1 ok1
8 0.0747 1 ok1
8 0.1127 1 ok1
9 0.0561 1 ok1
9 0.0758 1 ok1
9 0.0729 1 ok1
9 0.0571 1 ok1
10 0.0699 1 ok1
10 0.0681 1 ok1
10 0.0594 1 ok1
10 0.0620 1 ok1
11 0.0559 1 ok1
11 0.0605 1 ok1
11 0.0561 1 ok1
11 0.0564 1 ok1
12 0.0735 1 ok1
12 0.0557 1 ok1
12 0.0614 1 ok1
12 0.0456 1 ok1
13 0.1643 1 ok1
13 0.1484 1 ok1
13 0.1513 1 ok1
13 0.2300 1 ok1
14 0.2396 1 ok1
14 0.3029 1 ok1
14 0.1785 1 fail1
14 0.1582 1 fail1
15 0.3306 1 ok1
15 0.4119 1 ok1
15 0.2509 1 ok1
15 0.3056 1 ok1
16 0.9170 1 ok1
16 0.2005 1 fail1
16 0.1923 1 fail1
16 0.5930 1 ok1
17 0.2087 1 ok1
17 1.2397 1 unm1
17 0.2683 1 ok1
17 0.5140 1 ok1
18 0.1638 1 ok1
18 0.1792 1 ok1
18 0.1439 1 ok1
18 0.2013 1 ok1
19 0.1848 1 ok1
19 0.2337 1 ok1
19 0.2690 1 ok1
19 0.2649 1 ok1
20 0.2261 1 ok1
20 0.2812 1 ok1
20 0.3260 1 ok1
20 0.2050 1 ok1
21 0.3551 1 ok1
21 0.1327 1 fail1
21 0.1019 1 fail1
21 0.1853 1 ok1
22 0.1551 1 ok1
22 0.1371 1 ok1
22 0.1604 1 ok1
22 0.1227 1 ok1
23 0.1435 1 ok1
23 0.1218 1 ok1
23 0.1381 1 ok1
23 0.1724 1 ok1
24 0.1516 1 ok1
24 0.1443 1 ok1
24 0.1265 1 ok1
24 0.1533 1 ok1
25 0.2288 1 ok1
25 0.1775 1 ok1
25 0.2886 1 ok1
25 0.2727 1 ok1

